Universal Dependency Parsing with a General Transition-Based DAG Parser

This paper presents our experiments with applying TUPA to the CoNLL 2018 UD shared task. TUPA is a general neural transition-based DAG parser, which we use to present the first experiments on recovering enhanced dependencies as part of the general parsing task. TUPA was designed for parsing UCCA, a cross-linguistic semantic annotation scheme, exhibiting reentrancy, discontinuity and non-terminal nodes. By converting UD trees and graphs to a UCCA-like DAG format, we train TUPA almost without modification on the UD parsing task. The generic nature of our approach lends itself naturally to multitask learning. Our code is available at https://github.com/CoNLL-UD-2018/HUJI

==> udst2018scores.txt <==
corpus  official  test  dev udpipe  udpipedev
af_afribooms  71.78 71.85 72.65 77.88 80.19
grc_perseus 1.92  52.97 52.31 57.75 57.89
grc_proiel  1.89  61.3  62.12 67.57 69.13
ar_padt 0 61.9  62.33 66.41 66.81
hy_armtdp 7.59  22.78 nan 21.79 nan
eu_bdt  56.63 56.82 57.85 70.13 70.06
br_keb  7.29  10.18 nan 10.25 nan
bg_btb  75.03 75.05 75.14 84.91 84.67
bxr_bdt 8.17  8.42  nan 12.61 nan
ca_ancora 77.52 77.53 77.65 85.61 85.63
hr_set  75.77 75.85 75.24 78.61 77.84
cs_cac  74.3  73.92 75.44 83.72 84.42
cs_fictree  70.87 70.81 71.57 82.49 83.16
cs_pdt  72.03 71.87 72.72 83.94 84.85
cs_pud  68.5  68.37 nan 80.08 nan
da_ddt  66.77 66.84 66.64 75.43 75.16
nl_alpino 69.92 70.22 71.52 77.6  80.21
nl_lassysmall 66.2  67.45 60.16 74.56 73.61
en_ewt  72  72.1  72.44 77.56 77.62
en_gum  66.05 66.05 67.87 74.2  76.63
en_lines  67.34 67.4  68.22 73.1  75.78
en_pud  74.12 74.4  nan 79.56 nan
et_edt  67.45 67.58 69.86 75.02 76.5
fo_oft  15.44 23.39 nan 25.19 nan
fi_ftb  72.35 72.36 72.13 75.64 75.76
fi_pud  68.47 68.47 nan 80.15 nan
fi_tdt  66.19 66.34 65.45 76.45 76.39
fr_gsd  74.97 74.98 80.42 81.05 85.81
fr_sequoia  77.72 77.74 77.95 81.12 82.72
fr_spoken 60.65 60.66 58.74 65.56 65.09
gl_ctg  0 71.42 71.79 76.1  76.32
gl_treegal  58.66 48.58 nan 66.16 nan
de_gsd  65.24 65.32 68.3  70.85 75.55
got_proiel  57.69 57.71 57.84 62.16 62.03
el_gdt  75.49 75.49 74.59 82.11 81.37
he_htb  54.02 54.04 56.94 57.86 61.95
hi_hdtb 84.54 84.62 84.16 87.15 87.26
hu_szeged 50.62 50.67 53.01 66.76 68.41
zh_gsd  50.7  50.75 48.79 57.91 57.39
id_gsd  70.74 70.85 70.35 74.37 74.4
ga_idt  53.3  53.5  nan 62.93 nan
it_isdt 85.89 85.92 85.48 86.26 85.95
it_postwita 62.56 62.56 62.15 66.81 65.85
ja_gsd  57.36 59.56 63.26 72.32 75.48
ja_modern 8.26  10.04 nan 22.71 nan
kk_ktb  7.95  12.12 nan 24.21 nan
ko_gsd  58.6  58.72 53.83 61.4  57.25
ko_kaist  69.15 69.16 70.34 70.25 71
kmr_mg  12.89 13.01 nan 23.92 nan
la_ittb 73.85 74.02 69.17 75.95 73.23
la_perseus  30.35 30.62 nan 47.61 nan
la_proiel 52.96 52.97 54.04 59.66 61.33
lv_lvtb 55.19 55.13 56.92 69.43 70.67
pcm_nsc 2.15  8.99  nan 12.18 nan
sme_giella  6.69  31.46 nan 56.98 nan
no_bokmaal  80.85 80.98 81.84 83.47 84.56
no_nynorsk  70.58 70.81 70.84 82.13 82.75
no_nynorsklia 34.93 35.13 nan 48.95 nan
fro_srcmf 2.88  75.04 74.36 79.27 79.15
cu_proiel 61.3  61.33 61  65.46 66.12
fa_seraji 75.72 75.77 75.96 79.1  79.78
pl_lfg  76.58 76.61 78.13 87.53 88.79
pl_sz 71.68 71.71 72.31 81.9  82.65
pt_bosque 74.34 74.35 76.4  82.07 84.93
ro_rrt  78.99 79.05 79.33 80.27 80.32
ru_syntagrus  69.2  69.21 68.24 84.59 83.87
ru_taiga  33.17 48.92 nan 55.51 nan
sr_set  70.73 70.77 72.32 82.07 82.12
sk_snk  71.97 71.93 72.31 75.41 75.73
sl_ssj  68.31 68.32 69.28 77.33 77.72
sl_sst  40.09 40.13 nan 46.95 nan
es_ancora 75.74 75.74 75.33 84.43 85.08
sv_lines  68.02 68.11 68.28 74.06 76.23
sv_pud  62.38 62.81 nan 70.63 nan
sv_talbanken  70.27 70.66 68.28 77.91 75.39
th_pud  0.36  0.23  nan 0.7 nan
tr_imst 43.82 43.93 44.33 54.04 54.83
uk_iu 71.24 71.39 73.8  74.91 77.94
hsb_ufal  14.91 15.01 nan 23.64 nan
ur_udtb 72.27 72.5  72.71 77.29 77.44
ug_udt  45.63 45.67 46.2  56.26 56.88
vi_vtb  36.48 36.5  39.44 39.63 43.65

